A Microbenchmark Framework for Performance Evaluation of OpenMP Target Offloading

We present a framework based on Catch2 to evaluate performance of OpenMP's target offload model via micro-benchmarks. The compilers supporting OpenMP's target offload model for heterogeneous architectures are currently undergoing rapid development. These developments influence performance of various complex applications in different ways. This framework can be employed to track the impact of compiler upgrades and compare their performance with the native programming models. We use the framework to benchmark performance of a few commonly used operations on leadership class supercomputers such as Perlmutter at National Energy Research Scientific Computing (NERSC) Center and Frontier at Oak Ridge Leadership Computing Facility (OLCF). Such a framework will be useful for compiler developers to gain insights into the overall impact of many small changes, as well as for users to decide which compilers and versions are expected to yield best performance for their applications.

==> reviews.txt <==


Decision: Reject
Submission: A Microbenchmark Framework for Performance Evaluation of OpenMP Target Offloading
Contributors: Atif, Dong, Leggett, Lin, Wang

Key for the below column headings show
Summary of Reviews of ws_p3hpc118s2
Reviewer
REL 
SND 
IMP 
ORGN 
PRES 
ACT 
CONF 
EXP 
Reviewer 1
HIGH (5)
HIGH (5)
MODERATE (4)
LOW (3)
HIGH (5)
WEAK REJECT (3)
HIGH (5)
MODERATE (4)
Reviewer 2
MODERATE (4)
HIGH (5)
HIGH (5)
MODERATE (4)
VERY HIGH (6)
ACCEPT (5)
HIGH (5)
HIGH (5)
Reviewer 3
HIGH (5)
MODERATE (4)
MODERATE (4)
LOW (3)
LOW (3)
WEAK REJECT (3)
MODERATE (4)
MODERATE (4)
Reviewer 4
HIGH (5)
HIGH (5)
MODERATE (4)
MODERATE (4)
HIGH (5)
WEAK ACCEPT (4)
HIGH (5)
HIGH (5)
Reviewer 5
MODERATE (4)
LOW (3)
LOW (3)
VERY LOW (2)
MODERATE (4)
REJECT (2)
HIGH (5)
MODERATE (4)
Averages:
4.6
4.4
4.0
3.2
4.6
3.4
4.8
4.4

Sections Below
Full Reviews · jump down
Committee Comments · jump down

 Full Reviews
Reviewer 1	 top

 Summary
monospace
This paper describes the development of a benchmarking suite for OpenMP offload. The work is relevant by a bit narrow in scope and early in development. This is useful capability for the community but would need to be significantly expanded to imcorporate more benchmark kernels.

 Detailed Comments for Authors
monospace
A broader set of kernels would be helpful as well as expansion to additional programming models (as you note in the conclusions).

Scored Review Questions

REL 	SND 	IMP 	ORGN 	PRES 	ACT 	CONF 	EXP 
ws_p3hpc118s2	HIGH (5)	HIGH (5)	MODERATE (4)	LOW (3)	HIGH (5)	WEAK REJECT (3)	HIGH (5)	MODERATE (4)





Reviewer 2	 top

 Summary
monospace
The paper describes a set of microbenchmarks for analyzing GPU implementations of OpenMP target offload. The microbenchmarks are implemented using Catch2, and were motivated by the need to support certain common operations in a class of large-scale applications. The paper highlights performance degradation in more recent releases of Clang, performance variations according to data type, and performance loss compared to native HIP/CUDA on Frontier/Perlmutter.

 Detailed Comments for Authors
monospace
This is a very clear and well-executed experiment. A broader set of microbenchmarks would make this work more broadly impactful. I did not have enough context in this paper to understand Catch2, so a little more detail would be helpful. I also did not understand the motivation for measuring only the data transfer time for the zaxpy microbenchmark, so clarifying that would improve the discussion.

Scored Review Questions

REL 	SND 	IMP 	ORGN 	PRES 	ACT 	CONF 	EXP 
ws_p3hpc118s2	MODERATE (4)	HIGH (5)	HIGH (5)	MODERATE (4)	VERY HIGH (6)	ACCEPT (5)	HIGH (5)	HIGH (5)






Reviewer 3	 top

 Summary
monospace
This paper presents a microbenchmarking framework for evaluating the performance of (C++) OpenMP offload constructs. The framework is implemented using Catch22 and can be used with different (C++) compilers and on different platforms. The paper tests this on several common constructs such as allocating and zero-ing a block of memory as well as axpy operations and atomic captures and updates. It also examines the runtime effects of using different OpenMP compiler flags.

This paper shines a light on several interesting aspects of concern to P3 practitioners. Namely, the high overhead and patchy performance of several common constructs within OpenMP offload implementations compared to their native counterparts (e.g. using nvcc or hip) as well as the need to be careful about using the best compilers and setting the appropriate flags in applications that are concerned with performance portability. This paper contains a lot of useful data to support the claim that a benchmarking framework for OpenMP offload is an important aid for understanding and evaluating performance. It also highlights the need to be careful about performance regressions when updating compilers. However, I think the paper and charts could strongly benefit from a significant revision that better showcases the data. I found that the way the data is presented significantly obscures the message and makes it difficult to compare data across charts (see comments below for detailed suggestions).

While the paper identifies a need to benchmark OpenMP offload performance, it does not discuss two additional extensions that are of interest to the P3 community: (a) the extent to which the microbenchmark results correlate with performance on larger applications and (b) the performance of OpenMP offload constructs in Fortran. The former is important since it would give an indication of the utility of this framework. The latter is especially relevant for OpenMP offload since Fortran codes have fewer performance portability abstractions like Kokkos and RAJA, and OpenMP bugfixes and improvements for Fortran tend to (significantly) lag those in C/C++. I don't expect the current paper to attack these problems, but it should probably raise awareness of these issues.

 Detailed Comments for Authors
monospacemarkdown
Additional comments, questions and suggestions:
The paper should include a brief section that describes the systems under considerations (Perlmutter, Frontier and the system(s) with the NVIDIA GPUs). It should also clearly discuss which specific versions of CUDA/nvcc and HIP/rocm are being used, as well as which versions of the standard libraries and OpenMP are being used. In particular, during my first pass through the paper, it was not clear what system was being used for Figure 1 until the last sentence of Section III, so it would be ideal if this were added between sections II and III.

The paper would greatly benefit from more readable and consistent charts.
It uses the same bar chart style to analyze multiple different organizations of the data

-- machine/datatype and threads per block (figures 1, 7, 10)
-- datatype/compiler and threadblock (figures 2, 4, 5)
-- compiler/blocksize and datatype (figure 3)
-- etc…
It also is not consistent in its scaling of the y-axis on the charts -- some use linear scaling while other use log scaling. While I could understand the trends being discussed, these inconsistencies between the charts made it very difficult (for me) to follow the arguments or to compare results across charts. I recommend using log-scaling consistently across all charts.
In particular, it was very difficult to compare the top and bottom of Figures 7, and their relationship to the data in Figures 5 and 6. And similarly for Figures 8, 9 and 10.
On a similar note, was there a reason that the data was presented in a tabular form for Table I rather than in chart form?
Minor: I'm not familiar with zaxpy as the generic version of saxpy, daxpy to include float, double and integer operations. Looking online, zaxpy seems to be related axpy on complex numbers on long precision. axpy might be the preferred generic term (?)

Scored Review Questions

REL 	SND 	IMP 	ORGN 	PRES 	ACT 	CONF 	EXP 
ws_p3hpc118s2	HIGH (5)	MODERATE (4)	MODERATE (4)	LOW (3)	LOW (3)	WEAK REJECT (3)	MODERATE (4)	MODERATE (4)






Reviewer 4	 top

 Summary
monospace
This paper introduces and presents the results for performance micro-benchmarks for OpenMP offload. This work introduces four OpenMP microbenchmarks and compares their performance for different releases of the CLANG compiler against CUDA and HIP implementations on Perlmutter (A100), Frontier (MI250x), and V100, and A6000 GPUs. Understanding the performance of various OpenMP offload operations is important for applications using OpenMP offload as a portability framework and this work makes a useful contribution in that area, but the scope is limited with only four benchmarks introduced. The performance comparisons for those benchmarks cover the multiple GPUs mentioned above along with different releases of the CLANG compiler which show some performance differences and regressions. An investigation of the impact of a number of compiler flags is also included which demonstrates their potential performance impact.

 Detailed Comments for Authors
monospacemarkdown
A few typos noted:
This sentence on page 2 is essentially repeated twice. “However, extracting performance often requires fine tuning the number of threads per team and using suitable compiler flags [12], [19].
“timings atomic update” on page 5
“We also note that doubles and flows exhibit similar performance in all the test runs” on page 6

Scored Review Questions

REL 	SND 	IMP 	ORGN 	PRES 	ACT 	CONF 	EXP 
ws_p3hpc118s2	HIGH (5)	HIGH (5)	MODERATE (4)	MODERATE (4)	HIGH (5)	WEAK ACCEPT (4)	HIGH (5)	HIGH (5)






Reviewer 5	 top

 Summary
monospace
This paper considers implementation differences for OpenMP Target offload on Frontier and Perlmutter. The authors consider array initialization, ZAXPY, and two atomic kernels. My primary issues with this paper are (1) the experiments are too simple and (2) there is no root cause analysis. It is not enough to show that there are differences. For experiments this simple, you have to drill down and figure out exactly what is going on and explain it to the reader.

 Detailed Comments for Authors
monospace
"We see from Fig. 1 that Clang is considerably slower than CUDA for array sizes of 212 and 218 for this basic operation on Nvidia V100 and A6000 across datatypes and threads per block. We also notice that Clang has a more pronounced standard deviation than CUDA."

How well did you initialize the system and program environment before running these experiments? I don't think it is sufficient to just say that Clang-CUDA is an order-of-magnitude slower than NVCC. You must figure out what is going on here. What does the code generation look like? What does the nsys profiler say? What sort of validation did you do to determine that Catch2 is actually capable of realizing high-quality statistics for GPU execution?

Scored Review Questions

REL 	SND 	IMP 	ORGN 	PRES 	ACT 	CONF 	EXP 
ws_p3hpc118s2	MODERATE (4)	LOW (3)	LOW (3)	VERY LOW (2)	MODERATE (4)	REJECT (2)	HIGH (5)	MODERATE (4)


 
Committee Comments
 top
Committee Comments for Authors 
None


SC Conference Series Website	Powered by Linklings	Privacy Policies	Contact Support

From: Kenneth Weiss <do_not_reply@linklings.com>
Sent: Friday, September 6, 2024 3:40 PM
To: Mohammad Atif, FNU <fmohammad@bnl.gov>
Subject: P3HPC Submission Decision Notification
 
Dear Mohammad,

Thank you for submitting to the SC24 P3HPC workshop. We regret to inform you that we did not accept your submission, “A Microbenchmark Framework for Performance Evaluation of OpenMP Target Offloading” (ws_p3hpc118s2), for this year's workshop.

We received 22 submissions. Each submission had at least three reviews and most had five. After all reviews were submitted, the committee held an online discussion of the reviews. All reviews and scores are available with your submission on Linklings.

Many of this year’s submissions were strong, forcing us to make hard decisions about which to accept. Based on the reviewer ratings and discussions, we decided to accept ten full papers and five lightning talks.

We have an exciting special session on tools and their application to workloads planned this year. The idea is to gather researchers and practitioners, developers and users of tools, into a common session to discuss what tools we need, some interesting new tools and methodologies, and results from running applications and workloads through the tools to provide insight. We’re currently forming a committee or organizers for this event. As that takes shape, we’ll share more information. If you have interest in contributing tools to that session and/or evaluating your applications and workloads against those tools, please respond accordingly to the poll question.

We are soliciting proposals for a featured speaker for a keynote-like provocative talk that’s about 45 minutes in duration. We’d like to see an outline of content and a pitch for why that topic will draw participation and spur constructive dialog. Anyone is welcome to nominate or apply. We’d like to get proposals within a week.

We thank you for your submission to the 2024 P3HPC workshop and hope to see you at this year's workshop.

Regards,
P3HPC Workshop Chairs
CJ Newburn
Scott Parker
John Pennycook
Kenny Weiss



======================================

Frontiers in HPC

The paper presents a micro-benchmark framework based on Catch2 to run performance evaluations of OpenMP target offloading. The paper explains how the framework works and how users can easily perform micro-benchmarking using it. The framework relies on the Catch2 benchmarking features to report the mean and standard deviation using the statistical bootstrapping method. The framework should help compiler developers to evaluate their new features or optimizations, as well as help application users to decide which toolchains they should use in their applications. The paper shows an extensive evaluation on NVIDIA and AMD GPUs using microbenchmarks and compares Clang LLVM OpenMP offloading against CUDA and HIP.

Strengths:
======
- The paper focuses on solving a relevant and current problem in the GPU offloading field. Micro-benchmarking can help compiler developers (and even offload runtime developers) simplifying the evaluation of new features or new code transformations in offloaded kernels.
- The paper is generally well written and easy to follow.
- The evaluation is very extensive, using multiple offloading programming models (Clang LLVM OpenMP, CUDA, and HIP), different versions of them, and different platforms and GPU vendors (NVIDIA and AMD).




Weaknesses:
========
Providing a micro-benchmarking framework can be really helpful for compiler developers (and even offload runtime developers). However, I think this paper falls short in fully meeting the objective of helping compiler developers evaluating their new features, optimizations and transformations for OpenMP target offload for the reasons exposed below. In my opinion, the paper needs significant changes and clarification in those aspects.

Firstly, from my understanding, the framework only reports the total execution time spent within the lambda function passed to BENCHMARK or the lambda passed to the measure function in BENCHMARK_ADVANCED. Does this imply that the framework reports the total time including (1) submitting the kernel from the host, (2) the execution time of the kernel in the GPU, and (3) the control synchronization between the host and the GPU (to acknowledge when the kernel has finished)? By only having this time aggregated, it is very difficult to conclude that a particular compiler optimization is beneficial or not for kernel offloading.



For instance, when evaluating a kernel compiler optimization, the compiler developer will need to obtain the kernel execution time (without considering the offload runtime overheads such as kernel submitting and synchronization). This is particularly critical when the benchmark runs take very short time, such as 1us – 1000us (as most of the evaluation section does). The paper should provide detailed information regarding which times are being measured by the framework (i.e., which components are included), and the framework should allow splitting these times so the user can take conclusions.



Secondly, the contributions of this paper seem not clear enough. What are the core contributions, and what is their novelty to be considered an original research paper? Does the paper only propose to use Catch2 for (very) coarse-grained micro-benchmarking (i.e., reporting very general timing information)? Did you implement any change on the Catch2 software? How relevant is the bootstrapping statistics in the micro-benchmarking scenario where execution times are so short?

Thirdly, the evaluation section also requires further development. Although finding the cause of performance degradation is not the main focus of the paper, I believe that the results presented require explanation, investigation, or further discussion. In several experiments, LLVM Clang offloading shows very poor performance compared to the CUDA and HIP variants, but the paper does not discuss the causes. Therefore, one cannot conclude whether these performance problems are due to the programming model not being sufficiently optimized yet, or the user not using the programming model in an optimal way (e.g., how the OpenMP target code is written, the configuration, etc.), or other overheads that were not being considered.

Another issue that should be addressed is that the execution times in the experiments seem too short in general. Many experiments take between 1us to 100us. Assuming the framework is reporting the time that includes submitting and synchronizing the kernel, this runtime overhead (or any system noise) may compromise the evaluation and any conclusion that a user may extract from it. One of my worries are that the experiments may be evaluating the offloading runtime overhead or even system noise. In this scenario, being able to split the execution time in different categories (runtime system overhead, real kernel time, etc.) is critical.

My recommendation is that the evaluation should probably cover less experiments, focus on the most relevant ones, and add extra experiments with larger inputs (e.g., execution times in the order of seconds). The results should be discussed and the reasons for significant performance differences should be analyzed.

Finally, apart from requiring more detailed time measurements by the framework, compiler developers would also need hardware counter statistics. Compiler optimizations usually include reducing the use of hardware resources: memory accesses, improved cache reuse, etc. How could this new framework support the gathering and reporting of hardware counters?



We thank the reviewer for their careful reading of the manuscript, recognizing the strengths, and the detailed comments which have helped improve the quality of the manuscript.
The framework measures the sum of kernel launching, execution, and synchronization time. This is the time that is important from an application developer's perspective.
The existing tools to investigate whether the issue lies in the runtime or compiler optimizations are still required, however, the objective of the framework is to complement them by identifying the disparity in performance and help build a priority list.
A unique feature of the framework is that it does not instrument the GPU code thus avoiding any artifacts of measurement. Splitting the times into launch, execution, synchronization without instrumenting the code is a challenging problem that requires separate efforts and will be addressed in the future.

The core contribution of the present approach is developing an extensible framework that generates high quality measurements with statistical bootstrapping. The approach has been demonstrated with a select few kernels while covering a large parameter space of datatypes, array sizes, programming models, threads per block, and hardware.
The Catch2 software has been extended by implementing a tabular reporter to enhance the readability of the results.
Indeed, statistical bootstrapping is more relevant when the kernel runtimes are shorter as any system noise or related overheads can overwhelm the measurement, however, resampling ensures that such corrupted outliers do no bias the statistics.

We agree that a more detailed investigation of performance discrepancies, particularly the poor performance observed with LLVM Clang offloading compared to CUDA and HIP, is important. While a fine-grained performance analysis (e.g., separating runtime system overhead from kernel execution time or gathering hardware counter statistics) is crucial for understanding these differences, we note that mature tools already exist for this purpose. For example, profilers such as NVIDIA’s Nsight Systems and Compute, as well as libraries like PAPI, offer extensive hardware counter data and can decompose various overhead components with great precision. Our framework is designed to complement these established tools by providing rapid, repeatable microbenchmarks that identify performance disparities and help prioritize further investigation. In this way, users and compiler developers can employ our approach as an initial diagnostic step, followed by a more comprehensive analysis using dedicated profiling tools. Regarding the concern that many experiments have very short execution times (1–100 µs), we agree that such brief measurements can be sensitive to system noise. However, we would like to note that system noise is Gaussian distributed with a constant width whereas the measurements we observe often have a standard deviation that varies with array length, hardware, and datatype.

We again thank you for your detailed feedback and appreciate the suggestions for improving the manuscript.






Responses to other specific comments:
================
- The introduction should be more clear about the motivation behind the need for this framework. The third paragraph in the introduction starts by introducing the new framework, and then, it briefly explains why it is needed. I would reorder that and present the motivation first before introducing your proposal.
    We have reordered the introduction to have a more logical flow.

- Related work should have a whole section instead of being a subsection of the introduction.
- Related work should also cover the profilers for GPU code.
- Other related work: Yi, Xinyao, et al. "CUDAMicroBench: Microbenchmarks to Assist CUDA Performance Programming." 2021 IEEE International Parallel and Distributed Processing Symposium Workshops (IPDPSW). IEEE, 2021.
    As suggested, we have added a separate section on 'Related Works' with profilers and CUDAMicroBench.


- Both the description of statistical bootstrapping and why is it important in your scenario could be improved.
    We have included a dedicated bullet point to statistical bootstrapping in the introduction section which includes more details.
    
- In Section II, “Lastly, it is also important to tune the number of threads per team and use suitable compiler flags as they sometimes drastically improve the performance [34]”, was already (partially) written previously.
    The repeated sentence has been removed.
    
- In Section II, the OpenMP offloading model should be described a bit better: how target and teams directives work (briefly), and how the model map with the underlying GPU execution and architecture (blocks, threads per block, etc.).
    We have added a description of the same.

- -fopenmp-target-debug (there is a space in between).
    This has been corrected.
    
- Section III could be clearer when explaining the array initialization micro-benchmark example. Now, it first introduces the Catch2 syntax showing the snippet of the example, it then explains Figure 1, and it finally resumes the explanation of that example.
    We have modified the flow of text to avoid confusion and improve readability.

- In Section III, the sentence “The memory is allocated on the host using omp_target_alloc …” is confusing. I understand that the memory should be allocated by the host into the device.
    The sentence “The memory is allocated on the host using omp_target_alloc …” has been corrected to "allocated on device". We thank the reviewer for catching this.

- Section III (Microbenchmarking with Catch2) should show the implementation of the kernel (and its launching) with OpenMP and CUDA/HIP (e.g., the implementation of zaxpy function).
    As per the reviewer's suggestion, we have added the implementation of zaxpy kernel in the manuscript.
    
- When varying the number of threads per block, I understand the total number of blocks is modified accordingly, right? This should be stated in the paper.
    We have added a clarifying comment in Sec IV.

- The key in charts should have a key title. For instance, when varying the number of threads, the current charts’ keys only show the numbers of threads.
    The figures 2,3,5,6,8,10,11,12 have been updated with missing labels of keys and axes.

- Figure 2 shows execution times of less than 5us. How can we know that this time is kernel time or overhead introduced by the offload runtime to launch the kernel? Showing how the kernels have been implemented (or explain them briefly) would also help understand the results.
    We thank the reviewer for this observation. The framework measures the sum of kernel launching, execution, and synchronization time. This is the time that is important from an application developer's perspective. It is interesting to note that the time required to launch, execute, and sychnronize CUDA kernel remains consistently smaller than OpenMP. The existing tools to investigate whether the issue lies in the runtime or compiler optimizations are still required, however, the objective of the framework is to co them by identifying such disparities.




- Figure 3 is barely explained and only contains data for LLVM Clang. Data for CUDA would be interesting with that larger input size.
We have added CUDA in Figs. 3

- Figure 5 shows almost 3x increase of time when passing from Clang 15 to Clang 16. What are the reasons behind this change? Could be due to wrong environment, configuration or flags?
    We have added CUDA in Figs. 3 and 5 upon the reviewers suggestion and included more discussion.

- Why integer works much worse than floating point in Atomic Capture but works much better in Atomic Update?
    Integers perform better than floats in atomic update but not in atomic capture likely due to specialize-hardware support. An atomic capture must combine the update with a read of the previous value in a single operation which being a more complex operation may not have specialized hardware support. However, further investigation is required to support the above hypothesis.

- Section IV.D (Impact of compiler flags) require more discussion regarding the results on NVIDIA platforms. Why does enabling those optimizations negatively impact the performance of zaxpy? Can the zaxpy kernel actually benefit from offload LTO?

- Figure 12 is missing the X axis title.
    The title for x axis is added.
-------------------------------------------------






